Refined swampland distance conjecture and exotic hybrid Calabi-Yaus

We test the refined swampland distance conjecture in the Kahler moduli space of exotic one-parameter Calabi-Yaus. We focus on examples with pseudo-hybrid points. These points, whose properties are not well-understood, are at finite distance in the moduli space. We explicitly compute the lengths of geodesics from such points to the large volume regime and show that the refined swampland distance conjecture holds. To compute the metric we use the sphere partition function of the gauged linear sigma model. We discuss several examples in detail, including one example associated to a gauged linear sigma model with non-abelian gauge group.

==> X7phyMetric.dat <==
0.	0	0	0
0.01	0.29318948112334453	0.29318948112334237	0.2931894811233435
0.02	0.31824410199421355	0.31824410199391473	0.31824410199406417
0.03	0.33010616927334996	0.3301061692680876	0.3301061692707188
0.04	0.3366910031833133	0.3366910031433189	0.3366910031633161
0.05	0.340497362262689	0.3404973620707447	0.34049736216671683
0.06	0.34262994025491805	0.34262993956587456	0.34262993991039625
0.07	0.3436697442856935	0.3436697422608	0.34366974327324673
0.08	0.3439573304553446	0.3439573253147632	0.34395732788505384
0.09	0.3437077662597258	0.343707754587902	0.3437077604238136
0.1	0.34306447675996626	0.34306445249061845	0.343064464625291
0.11	0.3421271632917531	0.34212711629205833	0.3421271397919006
0.12	0.34096742765784643	0.3409673418248677	0.34096738474134025
0.13	0.33963805354607235	0.33963790432253754	0.3396379789342536
0.14	0.33817879124654576	0.33817854245770806	0.3381786668519833
0.15	0.33662010833728095	0.33661970824571313	0.3366199082911227
0.16	0.33498570342722933	0.33498507989800835	0.3349853916617027
0.17	0.33329423902096705	0.33329329368574684	0.3332937663512345
0.18	0.33156056541840995	0.3315591667233502	0.33155986606619625
0.19	0.3297966035944697	0.32979457861385353	0.3297955910942646
0.2	0.32801199401350534	0.3280091189081365	0.3280105564407063
0.21	0.32621458134383324	0.32621057034093076	0.32621257580291135
0.22	0.3244107819381036	0.3244052747074122	0.3244080282477314
0.23	0.32260586614156794	0.3225984134407635	0.3226021396526289
0.24	0.32080417778115083	0.32079422524234136	0.32079920126263034
0.25	0.31900930668699723	0.3189961766152087	0.31900274121391775
0.26	0.317224225662601	0.3172070967165894	0.3172156604393735
0.27	0.31545140024147783	0.31542928486703675	0.31544034129326953
0.28	0.3136928773988614	0.3136645968850037	0.31367873506278265
0.29	0.31195035783597114	0.3119145148649661	0.311932432983015
0.3	0.31022525533113254	0.31018020389439166	0.3102027242488015
0.31	0.3085187458286619	0.30846255838189296	0.30849064369301366
0.32	0.306831808326157	0.30676224005907926	0.30679701119052377
0.33	0.3051652591638543	0.3050797092620866	0.3051224643896316
0.34	0.3035197809742324	0.30341525075376513	0.30346748602678897
0.35000000000000003	0.3018959472865705	0.3017689950845221	0.3018324268163704
0.36	0.30029424357857964	0.3001409362877364	0.30021752470387564
0.37	0.29871508541030073	0.29853094654927104	0.2986229211130927
0.38	0.2971588341530588	0.296938788368743	0.29704867469420465
0.39	0.2956258107302237	0.2953641246347277	0.2954947729824201
0.4	0.29411630771074554	0.29380652696085346	0.2939611422993133
0.41000000000000003	0.292630600036392	0.2922654825702504	0.29244765616710233
0.42	0.29116895461585784	0.29074039996860385	0.29095414245610507
0.43	0.2897316389808785	0.28923061360852376	0.2894803894449648
0.44	0.2883189291691476	0.2877353877180578	0.2880261509398797
0.45	0.2869311169747192	0.28625391944241685	0.28659115057146295
0.46	0.2855685166874977	0.2847853414291358	0.2851750853647578
0.47000000000000003	0.2842314714284785	0.28332872397201203	0.2837776286583883
0.48	0.2829203591759389	0.2818830768175116	0.28239843243208723
0.49	0.2816355985692446	0.2804473507282991	0.28103712908729406
0.5	0.28037765457096875	0.27902043889163797	0.2796933327126948
0.51	0.27914704406432744	0.2776011782552374	0.27836663985509075
0.52	0.2779443414613276	0.2761883508693118	0.2770566298055205
0.53	0.27677018439740236	0.27478068531089905	0.2757628644008929
0.54	0.27562527959063515	0.27337685826455393	0.2744848873323077
0.55	0.2745104089479803	0.2719754963321555	0.2732222229426115
0.56	0.2734264360072986	0.2705751781434887	0.2719743744874568
0.5700000000000001	0.27237431281271013	0.2691744368382297	0.27074082182612824
0.58	0.2713550873320205	0.2677717629887523	0.2695210185006853
0.59	0.27036991153916573	0.2663656080315104	0.26831438815454556
0.6	0.2694200503022603	0.26495438827238493	0.26712032023461946
0.61	0.2685068912395785	0.263536489528049	0.2659381649146575
0.62	0.267631955732497	0.26211027246081925	0.26476722717183837
0.63	0.2667969113171879	0.2606740786583668	0.263606759944185
0.64	0.26600358571705734	0.2592262375017668	0.26245595629363727
0.65	0.2652539828274024	0.2577650738554337	0.26131394049923357
0.66	0.2645503010248162	0.25628891660026343	0.2601797580077448
0.67	0.2638949542495017	0.2547961080165866	0.2590523641764694
0.68	0.2632905964027154	0.25328501400612147	0.25793061175624216
0.6900000000000001	0.2627401497190529	0.25175403512186645	0.2568132370840097
0.7000000000000001	0.26224683792068054	0.25020161835161864	0.25569884498603646
0.71	0.26181422514630837	0.24862626957438744	0.25458589243802826
0.72	0.26144626188263087	0.24702656657910588	0.2534726710910119
0.73	0.26114733942430807	0.24540117250126084	0.25235728885635855
0.74	0.2609223547687944	0.24374884949447048	0.25123765085550226
0.75	0.2607767883383693	0.24206847240905366	0.2501114401863379
0.76	0.26071679754459487	0.24035904219550933	0.24897609914671792
0.77	0.26074933001010087	0.23861969868293229	0.2478288117946648
0.78	0.2608822612904262	0.23684973229321066	0.24666648902454513
0.79	0.26112456326011185	0.23504859412935328	0.24548575770868472
0.8	0.2614865110251601	0.23321590370164985	0.24428295590491103
0.81	0.26197993840192574	0.23135145329941725	0.2430541366714561
0.8200000000000001	0.26261855478816787	0.22945520763417082	0.2417950836683838
0.8300000000000001	0.26341833979973317	0.22752729680419326	0.2405013424618461
0.84	0.2643980365379664	0.22556799975765668	0.23916827227994658
0.85	0.2655797699945688	0.2235777141060408	0.23779112388301668
0.86	0.26698982411268485	0.22155690612676077	0.23636515017975557
0.87	0.2686596196182378	0.21950603173965014	0.23488575720057012
0.88	0.2706269450773553	0.2174254146126505	0.23334870396846832
0.89	0.27293750576487696	0.2153150605437477	0.2317503606058559
0.9	0.2756468686405582	0.21317437666782169	0.23008803459102078
0.91	0.27882289637373264	0.2110017480257945	0.22836037534620243
0.92	0.2825487775228674	0.20879389986854532	0.22656786725994085
0.93	0.28692677100070835	0.20654493763524023	0.22471342089631577
0.9400000000000001	0.2920827861728234	0.20424490168143428	0.22280307184176204
0.9500000000000001	0.2981719075448348	0.2018775913259469	0.22084679716093225
0.96	0.30538493235901415	0.1994172889128828	0.21885946235466555
0.97	0.313955900577362	0.19682382896272996	0.21686191997209614
0.98	0.3241704287026396	0.19403517994673602	0.21488229978834417
0.99	0.33637436435884444	0.19095629228159583	0.21295756844387667
1.	0.3509817861282496	0.1874423504813974	0.21113550796430924

==> p5_4_2_phyMetric.dat <==
0.	0	0	0
0.01	0.031146368985992344	0.03114636898596042	0.03114636898597638
0.02	0.05336569532300167	0.05336569531951863	0.05336569532126015
0.03	0.07221787718603374	0.07221787713254817	0.07221787715929096
0.04	0.08888648187630133	0.08888648150761949	0.08888648169196041
0.05	0.10393496860284576	0.10393496696311366	0.1039349677829797
0.06	0.1176963097220739	0.1176963041924936	0.11769630695728361
0.07	0.1303914396127047	0.13039142420428346	0.13039143190849303
0.08	0.14217815654717184	0.14217811920118473	0.14217813787417263
0.09	0.1531750992536115	0.1531750178760743	0.153175058564818
0.1	0.16347491105734002	0.16347474800226364	0.16347482952970807
0.11	0.17315207742428337	0.1731517721328246	0.1731519247782431
0.12	0.18226788674717892	0.1822673462452736	0.18226761649529882
0.13	0.19087372486178464	0.19087281181686944	0.19087326833679535
0.14	0.1990133496220016	0.19901186765954107	0.1990126086343635
0.15	0.20672451255059104	0.20672218853296354	0.20672335052658086
0.16	0.2140401467045645	0.2140366096781269	0.21403837815729218
0.17	0.22098925718210125	0.2209840137027101	0.22098663536980073
0.18	0.22759760226143197	0.22759000781416133	0.2275938048896703
0.19	0.23388822367013065	0.23387744990524084	0.2338828364971247
0.2	0.2398818659134958	0.23986686342776017	0.23987436412040675
0.21	0.24559731255177292	0.24557676895197147	0.2455870397425477
0.22	0.2510516593082414	0.25102395230192354	0.25103780400618314
0.23	0.25626053844142593	0.2562236837088855	0.25624210795208174
0.24	0.2612383050312351	0.26118989864201514	0.2612140965432717
0.25	0.26599819315346884	0.26593534830061233	0.2659667619508294
0.26	0.2705524479940212	0.2704717258297267	0.2705120726536856
0.27	0.2749124385509759	0.27480977291832087	0.27486108300091555
0.28	0.2790887545350935	0.2789593704021011	0.27902402684635913
0.29	0.28309129030218033	0.282929615716762	0.28301039808728773
0.3	0.2869293180624018	0.2867288894596722	0.2868290203490786
0.31	0.2906115521613305	0.2903649128685202	0.29048810760602456
0.32	0.29414620587967794	0.2938447976784235	0.2939953171787403
0.33	0.2975410419275967	0.297175089548838	0.2973577962754608
0.34	0.3008034175965368	0.30036180603965	0.3005822230291968
0.35000000000000003	0.30394032536321103	0.30341046994841775	0.3036748428115183
0.36	0.30695842960613995	0.3063261386876893	0.3066415004664979
0.37	0.309864099987913	0.30911343027506977	0.3094876689974472
0.38	0.3126634419699821	0.31177654642345864	0.3122184751487309
0.39	0.31536232485715876	0.31431929315027607	0.3148387222507757
0.4	0.31796640771265605	0.3167450992691181	0.3173529106349874
0.41000000000000003	0.3204811634389525	0.3190570330825387	0.3197652558740614
0.42	0.32291190128295216	0.32125781755845567	0.3220797050600458
0.43	0.32526378799434624	0.32334984424340363	0.32429995129591876
0.44	0.3275418678425317	0.32533518614218493	0.32642944654508266
0.45	0.3297510816790051	0.3272156097743501	0.3284714129560763
0.46	0.3318962852180964	0.3289925866024635	0.33042885275615747
0.47000000000000003	0.33398226669871656	0.33066730401457495	0.3323045567865933
0.48	0.33601376408306044	0.3322406760330504	0.3341011117340082
0.49	0.33799548194468243	0.3337133539133948	0.33582090609560966
0.5	0.3399321081978719	0.33508573678939274	0.33746613490123545
0.51	0.34182833082275677	0.3363579825143773	0.33903880320174185
0.52	0.3436888547460934	0.33753001884224687	0.34054072832113896
0.53	0.3455184190464092	0.33860155508561635	0.3419735408590257
0.54	0.3473218146642844	0.3395720943817914	0.34333868442027
0.55	0.34910390281449316	0.34044094668973385	0.34463741404062664
0.56	0.3508696343169303	0.34120724263247454	0.3458707932702267
0.5700000000000001	0.35262407008845287	0.3418699482891845	0.3470396898718754
0.58	0.35437240306877493	0.34242788102901317	0.348144770088211
0.59	0.3561199818915188	0.3428797264645502	0.3491864914314769
0.6	0.3578723366578292	0.34322405658613525	0.35016509395255774
0.61	0.3596352072263844	0.3434593491189972	0.3510805899527856
0.62	0.3614145745024714	0.343584008123281	0.3519327521137889
0.63	0.36321669529287914	0.3435963858323271	0.35272110003846824
0.64	0.36504814139638925	0.3434948056972216	0.35344488522141526
0.65	0.3669158437262458	0.34327758657580293	0.3541030745013211
0.66	0.36882714241714687	0.3429430679723541	0.3546943320929986
0.67	0.3707898440626392	0.34248963620064815	0.3552170003545839
0.68	0.3728122874691181	0.3419157513085602	0.35566907951849336
0.6900000000000001	0.374903419612526	0.34121997456808895	0.35604820670503806
0.7000000000000001	0.3770728838594977	0.340400996301577	0.35635163464734554
0.71	0.37933112298690513	0.33945766378480335	0.35657621068711204
0.72	0.3816895001292497	0.33838900894253826	0.35671835675354363
0.73	0.3841604415362877	0.3371942755348619	0.3567740512119647
0.74	0.38675760597722586	0.33587294552680347	0.3567388136608268
0.75	0.3894960868379522	0.3344247643449085	0.35660769395932534
0.76	0.39239265449324434	0.33284976475973993	0.3563752669699057
0.77	0.39546604848246036	0.33114828920428274	0.3560356346798419
0.78	0.39873733147928114	0.329321010461796	0.35558243749138596
0.79	0.40223032014769483	0.32736895085910994	0.35500887649213875
0.8	0.4059721118599784	0.3252935004237806	0.35430774836563483
0.81	0.409993731072475	0.32309643497049767	0.3534714941762527
0.8200000000000001	0.4143309250638948	0.32077993587577597	0.3524922624226371
0.8300000000000001	0.41902514586046474	0.3183466145418159	0.35136198530854035
0.84	0.4241247635420808	0.31579954649636177	0.35007246487188637
0.85	0.4296865656119703	0.3131423231301367	0.34861546210086625
0.86	0.4357776072684596	0.3103791338763391	0.3469827770052563
0.87	0.4424774872317584	0.3075148991952307	0.345166300231489
0.88	0.4498811313028645	0.3045554866243879	0.34315800649252143
0.89	0.4581021675848137	0.3015080608720494	0.3409498459403726
0.9	0.46727696735019636	0.2983816483385795	0.3385334705690414
0.91	0.47756939412409255	0.29518804256846437	0.3358997075426667
0.92	0.4891762349574351	0.2919432492811356	0.3330376585815555
0.93	0.5023331572992356	0.2886697821664161	0.32993326269388784
0.9400000000000001	0.5173208038053299	0.2854002955951501	0.3265671071337839
0.9500000000000001	0.5344702467214786	0.2821833114328162	0.3229112072821567
0.96	0.5541663834087166	0.2790922153737249	0.3189243996192279
0.97	0.5768468302158244	0.27623934092187646	0.3145459037782331
0.98	0.6029922620971429	0.2737979425927813	0.3096865127230799
0.99	0.633101652502116	0.2720363581130663	0.30421677085831617
1.	0.6676420547950791	0.27137093150693964	0.297951410496033

==> p5_4_3_phyMetric.dat <==
0.01	12.11225320028456	12.1122532002753	12.112253200279929
0.02	6.114952254251571	6.114952253952166	6.114952254101868
0.03	4.1164249183947055	4.1164249160974045	4.116424917246055
0.04	3.1175983274372476	3.1175983176549873	3.1175983225461175
0.05	2.518657711276873	2.5186576811091936	2.518657696193033
0.06	2.1196646489731137	2.1196645731109154	2.119664611042012
0.07	1.8349311055575404	1.8349309398428673	1.8349310227001878
0.08	1.6216129417309935	1.6216126151836745	1.621612778457264
0.09	1.4559077509012723	1.4559071561197934	1.4559074535102767
0.1	1.3235339944536062	1.3235329762931367	1.3235334853725538
0.11	1.215403336407856	1.215401678833881	1.2154025076185293
0.12	1.1254568111818255	1.1254542221934078	1.1254555166815097
0.13	1.049499683584776	1.0494957780971137	1.0494977308261755
0.14	0.9845356549526342	0.9845299355243373	0.9845327952050217
0.15	0.9283673872513237	0.9283592225377263	0.9283633048228433
0.16	0.879346831062405	0.8793354318723166	0.8793411313211424
0.17	0.8362136735241452	0.8361980663537598	0.8362058696532314
0.18	0.7979876373805771	0.7979666352948344	0.7979771358002193
0.19	0.7638947912802662	0.7638669620088633	0.7638808756671734
0.2	0.7333159674105426	0.7332795985230413	0.7332977812426987
0.21	0.7057499173780987	0.7057029784002365	0.7057264449302206
0.22	0.6807865169162702	0.6807266182477002	0.6807565626285071
0.23	0.6580869611024512	0.6580113095947455	0.6580491272419049
0.24	0.6373689112085741	0.6372742622615072	0.6373215737399822
0.25	0.618395206748899	0.6182778127827984	0.6183364893272519
0.26	0.6009651828856505	0.6008207380480445	0.600892928879532
0.27	0.5849079177506393	0.584731498716586	0.5848196602006103
0.28	0.5700769272251982	0.5698629299525968	0.5699698566364425
0.29	0.5563459578134089	0.5560880301173399	0.5562168876760606
0.3	0.543605621408598	0.5432965912223543	0.5434509513324882
0.31	0.5317606818703574	0.5313924810653691	0.5315763582132301
0.32	0.5207278508513153	0.5202914344936785	0.5205093247106906
0.33	0.5104339848745848	0.5099192458024278	0.5101761673031942
0.34	0.5008146010760666	0.500210279689549	0.5005118153689505
0.35000000000000003	0.49181264790455587	0.4911062370689185	0.49145857879224303
0.36	0.48337748123200486	0.4825551262037859	0.4829651207984438
0.37	0.47546400704195596	0.4745104003392398	0.4749855971677391
0.38	0.4680319600423642	0.46693023119169563	0.46747893115295347
0.39	0.46104529384048826	0.4597768939458044	0.46040819971527114
0.4	0.45447166319402643	0.4530162442865088	0.4537401115647058
0.41000000000000003	0.4482819826593974	0.4466172718013824	0.4474445612950205
0.42	0.44245004894985884	0.4405517170806303	0.44149424689024086
0.43	0.4369522166826297	0.4347937422087684	0.4358643402415078
0.44	0.431767119077621	0.42931964622520513	0.43053220219100063
0.45	0.42687542667826467	0.4241076186381153	0.4254771351214565
0.46	0.4222596383790943	0.41913752528879833	0.4206801673171779
0.47000000000000003	0.41790390002788114	0.41439072184472436	0.4161238642979911
0.48	0.41379384667062535	0.4098498909968505	0.411792163119666
0.49	0.40991646516311875	0.40549890008788825	0.40767022628031097
0.5	0.40625997441247264	0.4013226764321129	0.40374431240144526
0.51	0.4028137209590175	0.3973070980267861	0.40000166128777825
0.52	0.39956808798163423	0.39343889771825963	0.39643039132933916
0.53	0.3965144161224169	0.38970557918648463	0.39301940750789466
0.54	0.39364493479134205	0.3860953433612044	0.3897583185181044
0.55	0.39095270283783723	0.3825970240905287	0.3866373617218775
0.56	0.3884315576716262	0.37920003205499875	0.38364733482945085
0.5700000000000001	0.386076072086505	0.3758943060634335	0.3807795333489951
0.58	0.3838815181933147	0.37267027098539346	0.3780256929732054
0.59	0.38184383800717664	0.3695188016727958	0.37537793618067217
0.6	0.37995962036339204	0.3664311923030861	0.3728287224255638
0.61	0.37822608396038077	0.36339913064096363	0.3703708013745257
0.62	0.37664106645065737	0.36041467676704936	0.3679971687276408
0.63	0.3752030196262528	0.3574702458618416	0.36570102423348044
0.64	0.37391101087768147	0.3545585946633698	0.36347573157924945
0.65	0.37276473125061604	0.3516728112384313	0.3613147799082591
0.66	0.37176451058787235	0.34880630772140414	0.3592117467908602
0.67	0.37091134043343943	0.3459528156823954	0.3571602625539231
0.68	0.3702069055992666	0.34310638378886665	0.35515397596029136
0.6900000000000001	0.3696536255659708	0.3402613774226011	0.35318652132554373
0.7000000000000001	0.36925470722064185	0.3374124799074235	0.351251487266798
0.71	0.3690142108481965	0.3345546949924349	0.34934238739851986
0.72	0.3689371318133534	0.3316833502198731	0.34745263342382077
0.73	0.3690295010329561	0.32879410078388865	0.34557551121542557
0.74	0.3692985081896095	0.3258829334521025	0.34370416063488346
0.75	0.36975265274012625	0.3229461700677013	0.3418315599945712
0.76	0.37040192921103304	0.31998047006192826	0.339950516212085
0.77	0.3712580551638205	0.31698283126152	0.3380536618204627
0.78	0.37233475271221	0.3139505880341103	0.33613346004892364
0.79	0.37364809779780844	0.31088140541417203	0.3341822191305014
0.8	0.37521695587424714	0.30777326719273734	0.3321921167565259
0.81	0.3770635286183244	0.30462445487818346	0.33015523508534056
0.8200000000000001	0.3792140443363207	0.30143351269625607	0.3280636057859593
0.8300000000000001	0.3816996356295475	0.2981991910130518	0.3259092630651967
0.84	0.38455746267700025	0.2949203561472095	0.3236843002271465
0.85	0.38783216062980874	0.29159584759000784	0.3213809216921915
0.86	0.39157771707600336	0.28822425281497266	0.31899147708472037
0.87	0.3958599230454094	0.28480355308608124	0.31650845635690533
0.88	0.4007595923072451	0.28133056790759525	0.3139244141292098
0.89	0.4063768138547631	0.2778000864579512	0.3112317764347002
0.9	0.41283659840561093	0.27420351481553373	0.3084224624963843
0.91	0.4202964108972709	0.2705267781939757	0.3054872263325219
0.92	0.4289562600929696	0.2667470834489919	0.3024145857456604
0.93	0.43907226077781186	0.2628279480742479	0.299189157005102
0.9400000000000001	0.4509749168153234	0.258711607936133	0.29578914916199894
0.9500000000000001	0.46509382563309615	0.25430748440434836	0.29218268879790427
0.96	0.4819911179745555	0.24947476154266285	0.28832253998074425
0.97	0.5024067760343442	0.24399620961742718	0.2841386508363988
0.98	0.5273200910777855	0.23753907128541002	0.27952779296532065
0.99	0.5580330237826405	0.2295969319214546	0.274339358995829
1.	0.5962832413990656	0.2194037895496487	0.26835614437333977

==> p5_6_2_phyMetric.dat <==
0.	0	0	0
0.01	0.00018390295379944194	0.00018390295379925616	0.00018390295379934905
0.02	0.0006332261388518387	0.0006332261388111007	0.0006332261388314697
0.03	0.0012900028428710064	0.0012900028419292671	0.0012900028424001368
0.04	0.0021233652916962946	0.002123365283014741	0.0021233652873555177
0.05	0.003111760477711494	0.0031117604293182063	0.0031117604535148497
0.06	0.004238573853193984	0.0042385736568903145	0.004238573755042144
0.07	0.00549027522932273	0.005490274589744699	0.005490274909533672
0.08	0.006855450818895114	0.006855449043695904	0.006855449931295246
0.09	0.008324232271566997	0.008324227911750031	0.008324230091657205
0.1	0.00988793120864614	0.00988792148561717	0.009887926347126158
0.11	0.01153879109249601	0.011538771035652755	0.011538781064054298
0.12	0.013269811064950088	0.013269772270789073	0.013269791667804124
0.13	0.015074616419979064	0.015074545330944064	0.015074580875267746
0.14	0.01694736063974872	0.01694723622852327	0.016947298433607063
0.15	0.018882649565814567	0.01888244029860423	0.018882544930863963
0.16	0.020875481559305315	0.02087514149997961	0.02087531152642338
0.17	0.022921199503637215	0.022920663409509014	0.0229209314492746
0.18	0.02501545176990003	0.025014629019502816	0.025015040378923655
0.19	0.027154160094256526	0.02715292727781771	0.027153543653347892
0.2	0.029333492875212426	0.029331684869686733	0.02933258880725582
0.21	0.03154984278423729	0.03154724212682134	0.0315485423299072
0.22	0.033799807855320226	0.03379613222237608	0.0337979698042226
0.23	0.03608017541477689	0.0360750630071001	0.0360776187850084
0.24	0.03838790835585743	0.03838090098627999	0.03838440391770321
0.25	0.04072013336914508	0.04071065704460911	0.04071539390581166
0.26	0.04307413081994146	0.04306147360745307	0.04306780001567764
0.27	0.04544732602504268	0.04543061298935356	0.0454389658686866
0.28	0.047837281728566265	0.047815446729066235	0.047826358318405655
0.29	0.050241691613369326	0.0502134457485372	0.05022755924713584
0.3	0.05265837471367508	0.052622171203557756	0.052640258145417305
0.31	0.05508527061767637	0.05503926591827345	0.05506224536105813
0.32	0.0575204353674943	0.05746244631564478	0.05749140592261724
0.33	0.05996203797897767	0.05988949477239976	0.05992571385698051
0.34	0.06240835751621715	0.06231825234076261	0.06236322693249151
0.35000000000000003	0.06485778066591971	0.06474661179088897	0.06480208176861331
0.36	0.06730879976540813	0.06717251093794326	0.06724048926074898
0.37	0.06976001124534377	0.06959392622647793	0.06967673027497484
0.38	0.07221011445460569	0.07200886655249887	0.07210915157230839
0.39	0.07465791084033149	0.0744153673105399	0.07453616192594437
0.4	0.0771023034611242	0.07681148465940563	0.07695622839781266
0.41000000000000003	0.07954229681601077	0.07919529000609758	0.079367872742963
0.42	0.08197699697604187	0.08156486471293198	0.08176966791176886
0.43	0.08440561200955957	0.08391829503805485	0.08416023462084314
0.44	0.08682745269623947	0.08625366732452794	0.0865382379639409
0.45	0.08924193352912838	0.0885690634579247	0.08890238403403827
0.46	0.09164857400814654	0.09086255661696424	0.09125141652727417
0.47000000000000003	0.09404700023298901	0.09313220734611645	0.0935841132985571
0.48	0.09643694680814563	0.09537605998332242	0.09589928283741689
0.49	0.09881825907796032	0.09759213947995074	0.0981957606311545
0.5	0.10119089571538095	0.09977844865380792	0.10047240538055725
0.51	0.10355493169443535	0.10193296591936746	0.10272809503144269
0.52	0.10591056168365541	0.10405364354229674	0.1049617225831322
0.53	0.10825810390582598	0.10613840646774243	0.10717219163269648
0.54	0.11059800451876509	0.10818515177356902	0.1093584116115444
0.55	0.11293084258259234	0.11019174880070397	0.11151929266874665
0.56	0.1152573356914072	0.11215604001278418	0.11365374015352621
0.5700000000000001	0.11757834636184847	0.11407584263627701	0.11576064864777161
0.58	0.11989488928808682	0.11594895113000905	0.1178388954984424
0.59	0.12220813959297362	0.11777314052942486	0.1198873337995946
0.6	0.12451944222902896	0.1195461707057735	0.12190478477477625
0.61	0.12683032271157027	0.12126579157364371	0.12389002951312147
0.62	0.12914249940066239	0.12292974927173718	0.12584180001708486
0.63	0.1314578975901022	0.12453579333139718	0.12775876952698884
0.64	0.13377866571211194	0.12608168483516513	0.12963954209809955
0.65	0.1361071940280665	0.12756520555352555	0.1314826414206173
0.66	0.1384461362513459	0.12898416803209792	0.1332864988927228
0.67	0.14079843464204211	0.13033642658397296	0.13504944098272884
0.68	0.1431673492296492	0.13161988912287417	0.1367696759496366
0.6900000000000001	0.14555649196539763	0.1328325297526267	0.13844528003323217
0.7000000000000001	0.14796986678888707	0.13397240200734423	0.14007418327651122
0.71	0.1504119168250792	0.13503765261515244	0.1416541552057618
0.72	0.1528875802219575	0.1360265356364647	0.14318279066777428
0.73	0.15540235651529713	0.1369374268060256	0.1446574962093791
0.74	0.15796238589023112	0.13776883788610622	0.1460754774806434
0.75	0.160574544333051	0.13851943081590384	0.14743372824647027
0.76	0.1632465584751827	0.1391880314181621	0.14872902169599514
0.77	0.16598714498307185	0.13977364239587345	0.14995790483461535
0.78	0.16880618072009929	0.14027545531541297	0.15111669681291962
0.79	0.1717149117013121	0.1406928612205727	0.15220149206426734
0.8	0.17472621121180293	0.14102545944362752	0.15320816904955292
0.81	0.1778549005379783	0.14127306405792495	0.15413240518725188
0.8200000000000001	0.18111814979048213	0.14143570722667384	0.1549696980983152
0.8300000000000001	0.1845359815615027	0.1415136384090554	0.15571539250506466
0.84	0.18813190701219482	0.14150731793834448	0.15636471083311665
0.85	0.19193373286223428	0.14141740282215487	0.15691278355946234
0.86	0.19597458916896357	0.14124472165012109	0.15735467233594594
0.87	0.20029424232430074	0.14099023413401046	0.15768537450489684
0.88	0.20494077598333119	0.14065496895384105	0.15789979129636122
0.89	0.20997274524174356	0.14023993117576505	0.15799263307983286
0.9	0.21546193666923513	0.13974596757100943	0.1579582226669517
0.91	0.22149689866992348	0.13917357493953167	0.15779014071537636
0.92	0.22818744200816468	0.13852263369197643	0.1574806343722004
0.93	0.2356703463954376	0.13779204792898825	0.15701967968943947
0.9400000000000001	0.24411653995903707	0.13697927695690335	0.1563935479414543
0.9500000000000001	0.25374003337579576	0.13607975691927696	0.15558267327028114
0.96	0.26480887050359253	0.1350862444408969	0.15455855117557382
0.97	0.27765827063233783	0.13398818307035962	0.15327931100080586
0.98	0.2927059320064806	0.13277132498433308	0.15168349728844427
0.99	0.31046905899270844	0.13141807937284095	0.1496814612911299
1.	0.3315819358347025	0.12990947693752075	0.147143602184122

==> p6phyMetric.dat <==
0.	0	0	0
0.01	0.9087040135246979	0.9087040135246885	0.9087040135246932
0.02	0.9702562345299993	0.9702562345287299	0.9702562345293646
0.03	0.9942590333677054	0.9942590333455565	0.9942590333566309
0.04	1.0039720819096747	1.0039720817426216	1.0039720818261482
0.05	1.006554515513056	1.0065545147165396	1.0065545151147979
0.06	1.005097573126039	1.0050975702829716	1.0050975717045052
0.07	1.0011882247305857	1.0011882164177628	1.001188220574174
0.08	0.995732938179945	0.9957329171710424	0.9957329276754935
0.09	0.9892882347980426	0.989288187288394	0.989288211043217
0.1	0.9822138443276355	0.9822137458954495	0.9822137951115368
0.11	0.9747512768024079	0.9747510867925158	0.9747511817974402
0.12	0.9670673309182688	0.9670669849074185	0.9670671579127709
0.13	0.9592796636353995	0.9592790636122118	0.959279363623585
0.14	0.9514725515040092	0.9514715533716771	0.9514720524372268
0.15	0.9437069932424055	0.9437053912278311	0.9437061922335155
0.16	0.9360273995168282	0.9360249070459589	0.9360261532774767
0.17	0.9284661463386986	0.9284623729142026	0.9284642596173891
0.18	0.9210467480065845	0.9210411716005816	0.9210439597836102
0.19	0.9137861133496363	0.9137780478008889	0.913782080533099
0.2	0.9066961786119306	0.9066847354936428	0.9066904569671553
0.21	0.899785107547775	0.8997691519489229	0.8997771295804013
0.22	0.8930581854844813	0.8930362851243774	0.8930472349852904
0.23	0.8865184934463317	0.8864888605189322	0.8865036763934078
0.24	0.8801674219184342	0.8801278470397661	0.8801476334194865
0.25	0.8740050661785055	0.8739528437875521	0.8739789531229941
0.26	0.8680305331538679	0.8679623776944001	0.8679964522309058
0.27	0.8622421815042557	0.8621541336925103	0.8621981522279542
0.28	0.8566378108479697	0.8565251333088714	0.856581463216819
0.29	0.851214811941325	0.8510718734742643	0.8511433283421658
0.3	0.8459702866661317	0.8457904343803019	0.8458803376160517
0.31	0.840901144528696	0.8406765630678373	0.8407888178295071
0.32	0.8360041807907747	0.835725737848099	0.8358649036502626
0.33	0.8312761401763924	0.8309332174826751	0.8311045938278918
0.34	0.8267137692160025	0.8262940781676161	0.8265037955425588
0.35000000000000003	0.8223138596221113	0.8218032407014171	0.8220583592630094
0.36	0.8180732845819152	0.8174554897102412	0.8177641059670154
0.37	0.8139890294623564	0.8132454864161253	0.8136168481827354
0.38	0.8100582181218763	0.8091677761356622	0.8096124060028206
0.39	0.8062781357896439	0.80521679146643	0.8057466189830732
0.4	0.8026462492912552	0.8013868519403309	0.8020153546479597
0.41000000000000003	0.7991602252581076	0.7976721607852904	0.7984145141744083
0.42	0.7958179468470172	0.7940667993305959	0.7949400357040274
0.43	0.7926175294105763	0.7905647195099234	0.7915878956353617
0.44	0.7895573354922377	0.7871597348547228	0.7883541081667975
0.45	0.7866359894694325	0.783845510325304	0.7852347232932134
0.46	0.7838523921303014	0.7806155512946721	0.7822258234022782
0.47000000000000003	0.7812057354427908	0.7774631919786431	0.7793235185669795
0.48	0.7786955177573386	0.7743815835931807	0.7765239405875565
0.49	0.776321559675067	0.771363682514781	0.7738232357969592
0.5	0.7740840208115896	0.7684022387209064	0.7712175566080363
0.51	0.7719834176917771	0.7654897847938601	0.7687030517468512
0.52	0.7700206430230133	0.7626186257822363	0.7662758550840734
0.53	0.7681969866136853	0.7597808302282243	0.7639320729446523
0.54	0.7665141582303127	0.7569682226857979	0.7616677697445106
0.55	0.7649743127214333	0.7541723780731989	0.7594789517714743
0.56	0.7635800777800941	0.7513846182222043	0.7573615488959099
0.5700000000000001	0.762334584770783	0.7485960110053221	0.7553113939646239
0.58	0.7612415031125366	0.7457973724390972	0.7533241995996353
0.59	0.760305078789861	0.7429792721757678	0.7513955320919764
0.6	0.7595301776596328	0.7401320428050899	0.7495207820504062
0.61	0.7589223343385885	0.7372457933915326	0.7476951314369612
0.62	0.7584878075964628	0.7343104276675245	0.7459135165972637
0.63	0.7582336433492745	0.7313156672889473	0.7441705868755834
0.64	0.7581677465519017	0.7282510805327354	0.7424606583958715
0.65	0.7582989635364042	0.7251061167761058	0.7407776625942322
0.66	0.7586371766416432	0.7218701470406435	0.7391150891108031
0.67	0.7591934133414823	0.7185325108102505	0.7374659226964946
0.68	0.7599799725159716	0.7150825692380056	0.7358225738711047
0.6900000000000001	0.7610105710371871	0.7115097647416376	0.7341768031950562
0.7000000000000001	0.7623005144752188	0.7078036868490128	0.7325196392013071
0.71	0.7638668964875923	0.7039541439920379	0.7308412902944216
0.72	0.7657288323541219	0.6999512407575068	0.7291310512823388
0.73	0.7679077331724341	0.6957854598829648	0.7273772056903595
0.74	0.7704276284426183	0.6914477480282709	0.725566925650336
0.75	0.7733155461316713	0.6869296040474924	0.7236861720032924
0.76	0.7766019607788344	0.6822231681103054	0.7217195983535345
0.77	0.7803213216896526	0.6773213095409881	0.7196504642331435
0.78	0.784512674593229	0.6722177105949058	0.7174605643622604
0.79	0.7892203909910301	0.6669069424748817	0.7151301833324705
0.8	0.7944950192790745	0.6613845285360817	0.7126380880436488
0.81	0.8003942697160685	0.655646987569098	0.709961574087312
0.8200000000000001	0.8069841400618333	0.6496918468586025	0.70707658726999
0.8300000000000001	0.8143401780656349	0.6435176097132989	0.7039579480083401
0.84	0.8225488576082898	0.6371236542928332	0.700579714992283
0.85	0.831709012101098	0.6305100281686774	0.6969157361849504
0.86	0.8419332140129208	0.6236770835910296	0.6929404512462702
0.87	0.8533489015751169	0.6166248679449062	0.6886300318756159
0.88	0.8660989155920508	0.6093521362981356	0.6839639785066377
0.89	0.8803408954056343	0.6018547789813541	0.6789273380734894
0.9	0.896244655995849	0.5941233426249455	0.6735137755896495
0.91	0.9139861732105321	0.5861391464803674	0.6677298333242432
0.92	0.9337360615698364	0.5778682245923112	0.6616008625912059
0.93	0.9556393236591535	0.5692519093596706	0.6551793405569069
0.9400000000000001	0.9797815155415619	0.560192239532181	0.648556627106542
0.9500000000000001	1.006134070174478	0.5505294156106106	0.6418797331683607
0.96	1.034468009143409	0.5400070741111844	0.6353754489733273
0.97	1.064220165830874	0.5282189665523166	0.6293853472026953
0.98	1.0942886501758946	0.5145273515270028	0.6244169211041845
0.99	1.1227236301662082	0.49793851368464737	0.621218718267958
1.	1.1462642119769328	0.4769135445778201	0.6208911896058651
